Approximation of a continuous-variable Gaussian state by discrete-variable quantum states

We characterize exactly the physicality of signed Wigner periodizations of centered one-mode Gaussian states. In every odd dimension $d\ge3$, positivity is equivalent to the continuous uncertainty condition, and we determine the complete inertia across its boundary. A prescribed covariance-independent isometry gives an explicit exponentially small trace-norm error for each fixed covariance. At fixed symplectic eigenvalue, the squeezed family $\operatorname{diag}(\nu t_d,\nu/t_d)$ with $t_d\ge1$ converges under this reconstruction exactly when $t_d=o(d)$. At the critical scale $t_d/d\to\tau\in(0,\infty)$, undoing squeezing gives trace-norm convergence to a normalized periodized thermal kernel on an interval of length $\sqrt{h/\tau}$. Its distance from the thermal state defines a continuous limiting error $F_\nu(\tau)$, with endpoint values $0$ and $2$ and an explicit pure-state formula. The reconstruction error is at least exponentially larger than optimal spectral truncation already for a fixed mixed thermal state. Finally, exact coherent-kernel periodization yields an explicit exponential convergence bound for the canonical coherent-frame functional. The estimates are uniform in Planck's constant at fixed dimensionless covariance.

==> README.txt <==
Editable first coauthor revision of the Gaussian-state approximation manuscript.

Files: manuscript_20261028.tex, gauss1.eps, wigner.eps.
The source preserves Cotfas's discussion, figures, examples and detailed calculation.

Build with REVTeX 4.2, standard AMS packages, graphicx, booktabs, array,
dcolumn, bm, hyperref and epstopdf/Ghostscript:

  epstopdf gauss1.eps --outfile=gauss1.pdf
  epstopdf wigner.eps --outfile=wigner.pdf
  pdflatex -interaction=nonstopmode -halt-on-error manuscript_20261028.tex
  pdflatex -interaction=nonstopmode -halt-on-error manuscript_20261028.tex

This is the first coauthor revision, not a final submission package.
Verification code and certificate tables are retained separately by the authors.
The manuscript states analytic proof, exact finite certification and numerical
comparison scopes separately. No new Lean verification is claimed.

